Optical and NIR spectroscopy of cool CEMP stars to probe the nucleosynthesis in low mass AGB binary system

We present the abundance analyses of 7 Carbon enhanced metal-poor (CEMP) stars to understand the origin of carbon in them. We used high-resolution optical spectra to derive abundances of various elements. We also used low-resolution Near-Infrared (NIR) spectra to derive the abundance of O and 12C/13C from the CO molecular band and compared their values with those derived from high-resolution optical spectra. We identified a good agreement between the values. Thus, in cool CEMP stars, the NIR observations complement the high-resolution optical observations to derive the oxygen abundance and the 12C/13C ratio. This enables us to probe fainter cool CEMP stars using NIR spectroscopy. C, N, O abundances of all the program stars in this study show abundances that are consistent with binary mass transfer from a low-mass low-metallicity Asymptotic Giant Branch (AGB) companion which is further supported by the presence of enhancement in neutron-capture elements and detection of radial velocity variation. One of the stars show abundance patterns similar to a CEMP-s star whereas the abundance pattern of the rest of the stars satisfy the criteria required to classify them as CEMP-r/s stars. The sub-classification of some of the stars studied here is revisited. The abundance of neutron capture elements in these CEMP-r/s stars resembles to that of i-process models where proton ingestion episodes in the companion low-mass low-metallicity AGB stars produce the necessary neutron density required for the onset of i-process.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> error-values-elements.dat <==
#element	original	teff	logg	turb

Sm II 4777.840  0.1	0.1	0.1	0.0
Sm II 4791.580  0.1	0.1	0.1	0.0
Nd II 4811.342 	0.8	0.05	0.05	0.05
Sm II 4815.800  0.1	0.1	0.1	-0.05
La II 4920.965 	0.7	-0.05	-0.05	0.05
Ba II 4934.08 	1.58	0.1	0.1	0.01
Sm II 4948.631  0.1	0.1	0.1	0.01
Sm II 4952.370 	0.1	0.1	0.1	0.0

Ce II 	5187.458	0.9	0.05	0.03	0.02
Y II 	5200.406 	0.91	0.05	0.05	0.01
Sm II 	5202.702	0.1	0.1	0.08	0.02
Y II 	5205.73	  	0.91	0.05	0.05	0.01
Pr II 	5206.561 	0.1	0.12	0.1	0.05
Pr II 	5207.895 	0.1	0.12	0.1	0.07
Nd II 	5215.654 	0.8	0.03	0.03	0.03
Pr II 	5219.045 	0.1	0.12	0.08	0.07
Nd II 	5249.576	0.8	0.05	0.05	0.01
Pr II 	5259.728	0.1	0.12	0.08	0.07
Ce II 	5274.229	0.9	0.05	0.03	0.01
Nd II 	5276.869	0.8	0.05	0.05	0.01
La II 	5290.818	0.7	0.07	0.05	0.01
La II 	5303.513	0.7	0.07	0.05	0.02
La II 	5301.969	0.7	0.07	0.05	0.01
Nd II 	5319.810	0.8	0.05	0.05	0.02
Ce II 	5330.556	0.9	0.05	0.03	0.02

Sc II 	5526.79 	1.3	0.0	0.0	-0.05
Mg I 	5528.405 	5.4	0.02	0.1	0.0
Ca I 	5588.749	4.34	-0.04	0.05 	0.0
Sc II 	5658.36 	1.3	0.0	0.0	0.0
Na I 	5682.633 	4.34	-0.04	0.1 	-0.05
Sc II 	5684.20 	1.3	0.0	0.0 	0.0 
Na I 	5688.205 	4.34	-0.04	0.09 	-0.05
Mg I 	5711.088	5.4	0.0	0.1 	0.01
La II 	5797.565 	0.7	0.0	-0.05 	0.0 
La II 	5805.773	0.7	0.0	-0.05 	0.0
Ba II 	5853.68 	1.58	0.15	0.10	+0.02

Ca I 	6102.723	4.34	0.1	-0.02	0.0
Ca I 	6122.217	4.34	0.1	-0.11	0.0
Ca I 	6162.173 	4.34	0.0	-0.01	0.01
Zr II 	6127.48 	1.78	0.1	0.00	0.01
Zr II 	6134.59		1.78	0.1	0.0	0.0
O I 	6300.304 	6.99	0.01	-0.01	0.0
Eu II 	6645.09 	-0.52	0.2	+0.1	0.02
Al I 	6696.185 
Al I 	6696.788 				0.01
Al I 	6696.788	0.00 			0.01
Al I 	6698.673	0.00			0.01
 
K I 	7664.911 
K I 	7698.974 
Rb I 	7800.259



==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
